FedOBD: Opportunistic Block Dropout for Efficiently Training Large-scale Neural Networks through Federated Learning

Large-scale neural networks possess considerable expressive power. They are well-suited for complex learning tasks in industrial applications. However, large-scale models pose significant challenges for training under the current Federated Learning (FL) paradigm. Existing approaches for efficient FL training often leverage model parameter dropout. However, manipulating individual model parameters is not only inefficient in meaningfully reducing the communication overhead when training large-scale FL models, but may also be detrimental to the scaling efforts and model performance as shown by recent research. To address these issues, we propose the Federated Opportunistic Block Dropout (FedOBD) approach. The key novelty is that it decomposes large-scale models into semantic blocks so that FL participants can opportunistically upload quantized blocks, which are deemed to be significant towards training the model, to the FL server for aggregation. Extensive experiments evaluating FedOBD against four state-of-the-art approaches based on multiple real-world datasets show that it reduces the overall communication overhead by more than 88% compared to the best performing baseline approach, while achieving the highest test accuracy. To the best of our knowledge, FedOBD is the first approach to perform dropout on FL models at the block level rather than at the individual parameter level.

==> illustration.txt <==
Today I will present our work: FEDOBD: Opportunistic Block Dropout for Efficiently Training Large-scale Neural Networks through Federated Learning authored by Yuanyuan Chen*, Zichen Chen*, Pengcheng Wu, Han Yu .

Our work presents a novel efficient Federated Learning framework. The motivation of the work is to facilitate deployment of large AI models in industry. It has been deployed in a leading China energy company: ENN Group.  In the ecosystem of ENN Group, there are over 0.2 million enterprise customers across China.

We want to reply to and deal with the following concerns arose in industrial deployment of AI techniques.
How to collaborate with geographically distributed customers to train and deploy large AI models ? Meanwhile, can we protect their data privacy?

Federated Learning is a recent promising solution to these questions. It enables multiple data owners to train AI models without exposing their private data.
In FL,there are one parameter server and several participants, and the training procedure has multiple synchronization rounds.before training, the server randomly initializes a global model. At the beginning of each round the global model is distributed to selected participants. The global model is then trained locally with private data. At the end of each round, the local models are uploaded to and aggregated in the server to form a new global model witch is used in the next round. This process is repeated for multiple rounds. Finally, the resulting global model is Deployed.

However, the main obstacle of applying FL to large AI models is the communication overhead, which grows linearly with the model size. The cutting edge AI models have billions of parameters. GPT-4 has more than a trillion of parameters, it takes hours to transfer a GPT 4 model over Gigabit Ethernet links.

FedOBD is specifically designed for communication efficiency while preserving model performance. Here is an overview. It has 3 components listed here: Opportunistic block dropout, Adaptive Deterministic Quantization and two-stage training. The components will be discussed in the next slides.

In Opportunistic Block dropout, the local model is divided into semantic blocks such that only important blocks are uploaded for aggregation. The semantic blocks are determined by common architecture patterns such as (Batchnorm, relu conv) or encoder and decoder layers . The block importance score is computed by dividing the norm of the block change in the current round to the block size.

Quantization algorithms convert a tensor element to an element of a finite set of quantization levels. Sometimes we also have a de-quant function to restore the original tensor approximately. Quantizing and de-quantizing models at the endpoints of FL communication channels can significantly reduce the communication overhead.

There are two types of quantization. Deterministic quantization always converts an element to the same quantization level. Here are some examples. In 1-bit quantization, the element is converted to zero or one using a threshold. In sign quantization, the result is determined by the sign of the element. In stochastic quantization, the resulting quantization level is determined by a probability and the output is usually an unbiased estimation of the input . For example, in 1 bit probabilistic quantization, there is one quantization interval, the element is converted to the maximum or minimum value by a probability computed from distance. In SQ quantization, there are multiple quantization levels and corresponding quantization intervals, the element is first normalized to between zero and one, and then a suitable quantization interval is determined and the element is converted to an endpoint of the interval by a probability computed from distance.

Our quantization scheme is an improvement over SQ quantization. It includes the number  of quantization levels s and the normalization factor d as inputs to the quantization function, provides a less error way of quantization. Specifically, it rounds the element to the nearest endpoint of the quantization interval. We turn quantization into an optimization problem containing the trade-off between quantization error and compression ratio. The first part of the objective represents quantization error and the second part represents compression ratio.
beta is a trade-off weight (set to 0.01 in experiments) and REPR is 32 for float32 tensors. Fortunately, The optimization problem has a closed-form approximate solution, we take d as the infinity norm of the input vector and s has a more complicated form. We use max and floor operations to ensure that s is an integer larger than 1.
Futhermore, we notice that d affects the quantization error directly and the compression ratio indirectly. Based on this observation, we reduce d by translating and quantizing each layer separately, utilizing different parameter distributions.

Here we give the pseudo code of the quantization algorithm for a single layer.

Finally, FL training is divided into two stages. In the first stage, it is a traditional FL setting. There are multiple rounds, and the aggregation happens after each round. In the second stage, the purpose is to approximate centralized training with a single round. The aggregation happens after each local epoch with local learning rates reused. Our ablation study shows that two-stage training can significantly improve the model performance.

